Zero-shot sim-to-real transfer of tactile control policies for aggressive swing-up manipulation

This paper aims to show that robots equipped with a vision-based tactile sensor can perform dynamic manipulation tasks without prior knowledge of all the physical attributes of the objects to be manipulated. For this purpose, a robotic system is presented that is able to swing up poles of different masses, radii and lengths, to an angle of 180 degrees, while relying solely on the feedback provided by the tactile sensor. This is achieved by developing a novel simulator that accurately models the interaction of a pole with the soft sensor. A feedback policy that is conditioned on a sensory observation history, and which has no prior knowledge of the physical features of the pole, is then learned in the aforementioned simulation. When evaluated on the physical system, the policy is able to swing up a wide range of poles that differ significantly in their physical attributes without further adaptation. To the authors' knowledge, this is the first work where a feedback policy from high-dimensional tactile observations is used to control the swing-up manipulation of poles in closed-loop.

==> data/nodes_fixed.txt <==
x, y
-25 -5
-20 -5
-15 -5
-10 -5
-5 -5
0 -5
5 -5
10 -5
15 -5
20 -5
25 -5


==> data/nodes_fixed_top.txt <==
x y
-30 -30
-30 -20
-30 -10
-30 0
-30 10
-30 20
-30 30
-20 -30
-20 -20
-20 20
-20 30
-10 -30
-10 30
0 -30
0 30
10 -30
10 30
20 -30
20 -20
20 20
20 30
30 -30
30 -20
30 -10
30 0
30 10
30 20
30 30


==> data/nodes_internal.txt <==
x, y
-15 -2.5
-10 -2.5
-5 -2.9
0 -3.2
5 -2.9
10 -2.5
15 -2.5
-15 -0
-10 -0
10 -0
15 -0


==> data/nodes_top.txt <==
x, y
-5 -0.2
0 -1.4
5 -0.2


==> data/nodes_top_force.txt <==
x y
-1.11964476103309  -9.93712209893242
7.07106781186547  -7.07106781186548
-8.8167787843871  -12.1352549156242
-6.4293956955236e-15  -15
8.81677878438709  -12.1352549156242
12.3343774525709  -15.743669612181
18.2379969198418  -8.20825610905512
-14.1421356237309  -14.142135623731
-23.0969883127822  -9.5670858091272
23.0969883127822  -9.56708580912723


==> data/nodes_top_top.txt <==
x y
0  0
5  -1.22464679914735e-15
-9.18485099360515e-16  -5
1.53080849893419e-15  5
-5  1.83697019872103e-15
9.93712209893243  1.11964476103308
5.32032076515337  8.46724199228284
-3.30279061955166  9.43883330308368
-9.43883330308367  3.30279061955168
-8.46724199228285  -5.32032076515335
-8.81677878438709  12.1352549156242
-14.2658477444273  4.63525491562422
-14.2658477444273  -4.63525491562421
14.2658477444273  -4.63525491562422
14.2658477444273  4.6352549156242
8.8167787843871  12.1352549156242
8.26636589424464e-15  15
-5.95006107710406  -19.0944173301709
3.60510075627811  -19.6723981389429
19.9635110844664  1.20756994844572
17.1156254460289  10.3467562835532
10.3467562835531  17.1156254460289
1.20756994844571  19.9635110844664
-8.20825610905514  18.2379969198418
-15.743669612181  12.3343774525709
-19.6723981389429  3.60510075627813
-19.0944173301709  -5.95006107710411
23.0969883127822  9.56708580912724
17.6776695296637  17.6776695296637
9.56708580912727  23.0969883127822
1.37772764904077e-14  25
-9.56708580912724  23.0969883127822
-17.6776695296637  17.6776695296637
-23.0969883127822  9.56708580912727
-25  1.53080849893419e-14
-17.6776695296637  -17.6776695296637
-9.56708580912727  -23.0969883127822
-6.12478144732824e-14  -25
9.56708580912724  -23.0969883127822
17.6776695296637  -17.6776695296637
25  -1.83697019872103e-14

